Quantum and classical query complexities for determining connectedness of matroids

Connectivity is a fundamental structural property of matroids, and has been studied algorithmically over 50 years. In 1974, Cunningham proposed a deterministic algorithm consuming $O(n^{2})$ queries to the independence oracle to determine whether a matroid is connected. Since then, no algorithm, not even a random one, has worked better. To the best of our knowledge, the classical query complexity lower bound and the quantum complexity for this problem have not been considered. Thus, in this paper we are devoted to addressing these issues, and our contributions are threefold as follows: (i) First, we prove that the randomized query complexity of determining whether a matroid is connected is $\Omega(n^2)$ and thus the algorithm proposed by Cunningham is optimal in classical computing. (ii) Second, we present a quantum algorithm with $O(n^{3/2})$ queries, which exhibits provable quantum speedups over classical ones. (iii) Third, we prove that any quantum algorithm requires $\Omega(n)$ queries, which indicates that quantum algorithms can achieve at most a quadratic speedup over classical ones. Therefore, we have a relatively comprehensive understanding of the potential of quantum computing in determining the connectedness of matroids.\

==> notes.txt <==
Section 3.
In this section, we prove Theorem \ref{th:radomized-query-complexity}, 
the randomized query complexity of \textbf{CMP}. We first introduce a 
special class of connected matroids of rank $r$ on $n$ elements 
with $r(n-r)+1$ bases studied by Dinolt \cite{dinolt1970an},
which is called \emph{minimal matroids}. Then we prove a key lemma, 
Lemma \ref{le:nearest-to-minimal-matroid}, which shows that a 
disconnected matroid can be obtained by removing any base of a minimal
matroid. Intuitively, the disconnected matroid and the minimal matroid 
are relatively hard to distinguish. This is key to the proof of both 
quantum and classical lower bounds.

Section 4:
In this section, we give a quantum algorithm to determine connected matroids.
Firstly, we introduc the partial representation of matroids and the 
corresponding bipartite graphs. The relation between the connectedness of 
matroids and the connectedness of the corresponding bipartite graphs is 
given in Lemma \ref{le:relationship-matroid-and-bipartite-graph}. This leads 
to an efficient algorithm to determine the connectedness of matroids. 
Finally, we construct the oracle of the adjacency matrix model of 
corresponding bipartite graphs from the independence oracle of matroids.
Combining the above, we give a quantum algorithm. 

Secion 5:
In this section, we prove Theorem \ref{th:quantum-query-complexity}, 
the quantum query complexity of \textbf{CMP}. Firstly, we introduce the 
quantum adversary method in Lemma \ref{}. Combined with Lemma 2 and Lemma 3, 
we can give a lower bound of quantum complexity for CMP.
